Kinetic and related macroscopic models for chemotaxis on networks

In this paper we consider kinetic and associated macroscopic models for chemotaxis on a network. Coupling conditions at the nodes of the network for the kinetic problem are presented and used to derive coupling conditions for the macroscopic approximations. The results of the different models are compared and relations to a Keller-Segel model on networks are discussed. For a numerical approximation of the governing equations asymptotic preserving relaxation schemes are extended to directed graphs. Kinetic and macroscopic equations are investigated numerically and their solutions are compared for tripod and more general networks.

==> Photos_tikz/numerical_tests/Data/large_net/full_moment/Mass_full_t30_nx30.txt <==
T mass_K12_full mass_net_full
0 0 120
1 0.397216283553668 128.42934720879
2 2.04889980142702 172.967092981808
3 3.25229242971962 212.603692387456
4 4.36817390984097 247.888527750597
5 5.38595282097323 279.80311076899
6 6.2825347131812 308.714309849476
7 7.08219069504785 334.875352451708
8 7.80140072036663 358.55096596165
9 8.45000202736509 380.005261626978
10 9.03561760486424 399.470414316593
11 9.56523686680567 417.151668287909
12 10.044983270798 433.231078978133
13 10.4801729773297 447.869950870005
14 10.8753979675727 461.211212564387
15 11.2346838009662 473.381808189064
16 11.5615842077181 484.494769233957
17 11.8592489244483 494.65093901361
18 12.1304793538658 503.940455985708
19 12.3777742500836 512.444027016939
20 12.6033683991616 520.234029182372
21 12.8092653272881 527.375467697267
22 12.9972651164712 533.926811798291
23 13.1689882080776 539.940725401104
24 13.3258959026783 545.464707445213
25 13.469308097635 550.541653979199
26 13.6004187036193 555.210352537088
27 13.7203091074117 559.505917804862
28 13.8299599642276 563.460176069244
29 13.9302615648731 567.102005232265
30 14.0220229839794 570.457635829951


==> Photos_tikz/numerical_tests/Data/large_net/half_moment/Mass_half_t30_nx30.txt <==
T mass_K12_half mass_net_half
0 0 120
1 0.511490033908052 130.929595894006
2 1.56878860962237 159.897627490177
3 2.57683579538736 189.901655786257
4 3.52022928666047 218.995366350165
5 4.3572000736455 245.84736177538
6 5.11614341738165 270.598922273613
7 5.81301471429252 293.455006840342
8 6.45533637186585 314.587108418609
9 7.04871565010107 334.15049943923
10 7.59775903080857 352.281090443251
11 8.10631076410099 369.099641003251
12 8.57777942805614 384.714807713664
13 9.01524005267304 399.224621976294
14 9.42145946057422 412.717790753632
15 9.79892516577444 425.274710324506
16 10.149885282299 436.968417400656
17 10.476379463446 447.865389409796
18 10.7802633791025 458.02623605362
19 11.0632293437565 467.506301897762
20 11.3268239157958 476.356195450339
21 11.5724631630955 484.622256896391
22 11.8014459165693 492.346971645515
23 12.0149653587133 499.569337492583
24 12.2141192155399 506.325191478561
25 12.39991875805 512.647501659048
26 12.5732967802137 518.566628150873
27 12.7351146922907 524.110557158419
28 12.8861688460301 529.305111170418
29 13.0271961903133 534.174138077304
30 13.1588793412262 538.739681594361


==> Photos_tikz/numerical_tests/Data/large_net/keller_segel/Mass_keller_t30_nx30.txt <==
T mass_K12_keller mass_net_keller
0 0 120
1 2.44311740702325 205.352772787915
2 4.61866760540209 278.537647361906
3 6.38744710924828 335.213501064911
4 7.83120990661198 380.588833308407
5 9.015651291707 417.525387847192
6 9.99182290787157 447.893597335687
7 10.7995895039577 473.037390390529
8 11.4703810937942 493.970988805981
9 12.0291818064558 511.480779476622
10 12.4959914889127 526.186511361836
11 12.8869118006621 538.581982327485
12 13.21498271025 549.064047167358
13 13.4908216578246 557.953963903731
14 13.7231187526996 565.513504758009
15 13.9190210334406 571.957141708857
16 14.0844293833787 577.461474266717
17 14.2242333440447 582.172633405514
18 14.3424983645819 586.212083233457
19 14.4426151014659 589.681199246197
20 14.527419158929 592.66490933268
21 14.5992876576065 595.234605988536
22 14.6602175705453 597.450490861996
23 14.7118895954124 599.363472093194
24 14.7557205071705 601.016710779456
25 14.7929062496238 602.446886303838
26 14.824457561885 603.685236576104
27 14.8512295220205 604.758417313046
28 14.8739461464246 605.689214769927
29 14.8932209262164 606.497139132023
30 14.9095740169219 607.198920501395


==> Photos_tikz/numerical_tests/Data/large_net/kinetic/Mass_kinetic_t30_nx30.txt <==
T mass_K12_kinetic mass_net_kinetic
0 0 120
1 0.466299788859826 129.880181050636
2 1.62094633575638 160.863366242789
3 2.65644469398902 191.936811500397
4 3.58588611546399 221.054053029634
5 4.42597605344182 248.01518853478
6 5.19239386061529 272.91653538693
7 5.89543248824966 295.916745358329
8 6.54247008760771 317.176027737639
9 7.13927820798862 336.843587514701
10 7.69063633360389 355.055355912558
11 8.20064535469635 371.934284024778
12 8.67289646479554 387.591387079873
13 9.11057329242091 402.126957628596
14 9.51652172533445 415.631740906725
15 9.89330071611244 428.187992868007
16 10.2432211991514 439.870409771593
17 10.5683772791284 450.746940303541
18 10.8706719706277 460.879495158957
19 11.1518388658719 470.324568721142
20 11.4134606300874 479.133785672942
21 11.6569849470663 487.354383327437
22 11.8837383694573 495.02963864814
23 12.0949384198912 502.199247427688
24 12.2917042150449 508.899661879657
25 12.4750658317359 515.164391918495
26 12.6459725945094 521.024274608437
27 12.8053004335599 526.507715613241
28 12.9538584375789 531.640905943097
29 13.0923947065701 536.448016849283
30 13.221601593707 540.951375342781


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_1st0.txt <==
x r_keller r_p1 r_half r_kinetic r_in1 r_fag r_con
0.01 1.02456927471088 1.00444237879888 1.00251355207119 1.0035204654191 1 1.00444238361327 1.00444238664316
0.03 1.02512736828656 1.00684145618502 1.00445702664466 1.00568782674794 1 1.0068414627952 1.00684146695524
0.05 1.0262432624737 1.00960302799231 1.00671558255973 1.00819367712287 1 1.00960303653017 1.00960304190335
0.07 1.02791841280271 1.01264445733795 1.0092434166094 1.01097622815333 1 1.01264446786538 1.01264447449067
0.09 1.03015754846389 1.01607054244496 1.01212260810876 1.01412819326699 1 1.01607055509303 1.0160705630529
0.11 1.03296816451261 1.01984753866748 1.01533798135291 1.01762630979813 1 1.01984755353022 1.01984756288384
0.13 1.03636039870232 1.02404924159392 1.01895307446934 1.02153901010122 1 1.02404925880907 1.02404926964311
0.15 1.040346891285 1.02867100559532 1.0229726209388 1.02586689158779 1 1.02867102528231 1.02867103767194
0.17 1.04494262764548 1.03376990038464 1.0274497555229 1.03066496918598 1 1.03376992269118 1.03376993672935
0.19 1.05016476401302 1.03935878463399 1.03240235017746 1.03594879836538 1 1.03935880969966 1.03935882547421
0.21 1.05603243658106 1.04548591750821 1.03787795726553 1.04176619852809 1 1.04548594549106 1.04548596310144
0.23 1.06256655446379 1.05217472791147 1.04390320165386 1.0481421558954 1 1.05217475896637 1.05217477851003
0.25 1.06978957702826 1.05946886630106 1.05052275005305 1.05512068962006 1 1.05946890059462 1.05946892217639
0.27 1.07772527626076 1.06739801535287 1.05776900498276 1.06273263480852 1 1.06739805305012 1.06739807677386
0.29 1.08639848495815 1.07600322718443 1.06568505670033 1.07101985979425 1 1.07600326845701 1.07600329443072
0.31 1.09583483167664 1.08531756405068 1.07430691643974 1.08001656138371 1 1.08531760906813 1.08531763739848
0.33 1.10606046352214 1.09538017437798 1.08367647451752 1.08976300484505 1 1.09538022331197 1.09538025410699
0.35 1.11710175802572 1.10622539797017 1.09383162027516 1.10029485580646 1 1.10622545098831 1.10622548435343
0.37 1.12898502551409 1.11789036561273 1.1048127698739 1.1116506087059 1 1.11789042288054 1.11789045891992
0.39 1.14173620355565 1.13040899102024 1.11665818324322 1.12386581349251 1 1.1304090526961 1.13040909150939
0.41 1.15538054523505 1.14381576339072 1.1294060540909 1.1369765451843 1 1.14381582962682 1.14381587130976
0.43 1.16994230318122 1.15814266774618 1.14309361532013 1.15101681003768 1 1.15814273868371 1.1581427833251
0.45 1.18544441144169 1.17342059939312 1.15775572824097 1.16601928022813 1 1.17342067516297 1.17342072284516
0.47 1.20190816745629 1.1896782238103 1.1734272699617 1.18201508212986 1 1.18967830452785 1.18967835532339
0.49 1.21935291653294 1.20694167759915 1.19013836972768 1.1990322597679 1 1.2069417633656 1.20694181733814
0.51 1.23779574136282 1.22523500816321 1.2079203035844 1.21709781175292 1 1.22523509905918 1.22523515625939
0.53 1.25725115922796 1.24457829287582 1.2267968222698 1.23623374483392 1 1.24457838896432 1.24457844943181
0.55 1.2777308296477 1.26498978512202 1.24679450234875 1.25646181517303 1 1.26498988643991 1.2649899501978
0.57 1.29924327527725 1.28648211555693 1.2679288388826 1.27779642832019 1 1.28648222212087 1.28648228917959
0.59 1.32179361890855 1.30906676184902 1.29022086982341 1.30025320681224 1 1.30906687364335 1.30906694399297
0.61 1.34538333942722 1.33274745351726 1.31367570923419 1.32383723178249 1 1.33274757050504 1.33274764412223
0.63 1.3700100495471 1.35752821920515 1.33830844571016 1.34855746600966 1 1.35752834131003 1.35752841814667
0.65 1.39566729807275 1.3834023459109 1.36411137189834 1.3744077305758 1 1.38340247303652 1.38340255303187
0.67 1.42234439932911 1.41036621611652 1.39109388669126 1.40139037631564 1 1.41036634811858 1.41036643118174
0.69 1.45002629224491 1.43840096179706 1.41923256137339 1.42948568595812 1 1.43840109851616 1.43840118454671
0.71 1.47869343138168 1.46749584465995 1.44853237845676 1.45869032708883 1 1.46749598587752 1.46749607473782
0.73 1.50832171196441 1.49761776785215 1.47895056202867 1.48896816817081 1 1.49761791334515 1.49761800489473
0.75 1.53888243069353 1.52875049159254 1.51049045629255 1.52031246121114 1 1.52875064106278 1.52875073511389
0.77 1.57034228380348 1.56084388912238 1.54308512979356 1.55266673057747 1 1.5608440422866 1.56084413866086
0.79 1.60266340348327 1.59387951048674 1.57674128475223 1.58602511762002 1 1.59387966696217 1.59387976541865
0.81 1.63580343339324 1.627786013932 1.61136109240797 1.62030503879855 1 1.62778617338394 1.62778627371191
0.83 1.66971564360339 1.66254862792535 1.646962881635 1.65550895223638 1 1.66254878988085 1.66254889178272
0.85 1.7043490848486 1.69806808924845 1.68340804781693 1.69151926943589 1 1.69806825333739 1.69806835658017
0.87 1.73964878154938 1.73434330124097 1.72073966762907 1.72835902759388 1 1.73434346689178 1.73434357111603
0.89 1.7755559625907 1.77123591858483 1.75876344830249 1.76586147165919 1 1.77123608541805 1.77123619038501
0.91 1.81200832839258 1.80877512123829 1.79756758426497 1.80409004526823 1 1.80877528856892 1.8087753938481
0.93 1.8489403523513 1.84676461493781 1.83687918905337 1.84280593483645 1 1.84676478241771 1.84676488779014
0.95 1.88628361428713 1.88529122203553 1.87686285715907 1.88214476473561 1 1.88529138883922 1.88529149378601
0.97 1.92396716310994 1.92406868084111 1.91713162110883 1.92175843105282 1 1.92406884671427 1.9240689510755
0.99 1.96191790551565 1.9632865364576 1.95797430102355 1.96190551996458 1 1.9632867003869 1.9632868035218


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_1st01.txt <==
x r_keller r_p1 r_half r_kinetic r_in1 r_fag r_con
0.01 1.02456927471088 1.0019666602091 1.00180878626409 1.0024421653823 1 1.00230197228512 1.00253095808214
0.03 1.02512736828656 1.00387375779958 1.00333232012157 1.00409224637446 1 1.00437001871099 1.00470829624862
0.05 1.0262432624737 1.00612668830953 1.0051210793747 1.00605971414797 1 1.00679677048307 1.00725296031115
0.07 1.02791841280271 1.00866623479874 1.00716148880479 1.00829576499861 1 1.00951703464631 1.01009568273783
0.09 1.03015754846389 1.01157770421747 1.00951864245387 1.01086755454636 1 1.01262209457919 1.01333174493688
0.11 1.03296816451261 1.01484935408757 1.01218959286494 1.01376961925626 1 1.01609772978283 1.01694520277884
0.13 1.03636039870232 1.01853897906247 1.01522493049483 1.01704979497632 1 1.02000518161842 1.02099958311166
0.15 1.040346891285 1.02265888521109 1.01863696753031 1.02072246492847 1 1.024355967034 1.02550581310762
0.17 1.04494262764548 1.0272547236916 1.02246811887669 1.02482795648684 1 1.02919784066789 1.03051301783644
0.19 1.05016476401302 1.03235116336311 1.02674153430206 1.02939127871999 1 1.03455543171797 1.03604573706595
0.21 1.05603243658106 1.0379887756613 1.03149637483755 1.03445043968622 1 1.04047064001664 1.04214670892643
0.23 1.06256655446379 1.04419859018572 1.0367628486914 1.04003665432203 1 1.04697470655631 1.0488472488386
0.25 1.06978957702826 1.05101908449198 1.04257946814917 1.04618779741461 1 1.05410692016531 1.05618712669444
0.27 1.07772527626076 1.05848435883553 1.04898105539331 1.052938885005 1 1.06190156934373 1.06420068458123
0.29 1.08639848495815 1.06663177146782 1.05600653465785 1.06032835387045 1 1.070396411259 1.07292587587205
0.31 1.09583483167664 1.07549646930476 1.06369372926189 1.06839347714124 1 1.0796265990779 1.08239778052057
0.33 1.10606046352214 1.08511466185716 1.07208210524383 1.07717315303745 1 1.08962836067191 1.09265256164546
0.35 1.11710175802572 1.09552108881433 1.08121127620578 1.08670570300766 1 1.1004361624473 1.10372442205871
0.37 1.12898502551409 1.1067502686768 1.09112079991773 1.09702992316118 1 1.1120841610105 1.11564719605119
0.39 1.14173620355565 1.11883532312611 1.10185102352187 1.10818406747339 1 1.12460486260709 1.12845289686288
0.41 1.15538054523505 1.13180826855967 1.11344074992923 1.12020596885077 1 1.13802953233621 1.14217220744749
0.43 1.16994230318122 1.14569949790152 1.12593003943977 1.13313268717555 1 1.15238756521614 1.1568337773106
0.45 1.18544441144169 1.1605375727231 1.13935578686082 1.14700002107143 1 1.16770637598334 1.172464179583
0.47 1.20190816745629 1.17634909687447 1.15375674794615 1.16184266877205 1 1.18401116393742 1.18908760407736
0.49 1.21935291653294 1.19315815419454 1.16916648580028 1.17769316437549 1 1.20132447539784 1.20672550422841
0.51 1.23779574136282 1.21098654965442 1.18562146318812 1.19458265124835 1 1.2196662923822 1.22539658606966
0.53 1.25725115922796 1.22985283855362 1.20315021638299 1.21253904058134 1 1.23905326422919 1.2451161747875
0.55 1.2777308296477 1.24977309783058 1.22178603715173 1.23158875319463 1 1.25949922336576 1.26589656401217
0.57 1.29924327527725 1.27075929771286 1.24155042841418 1.25175360457522 1 1.28101391225085 1.28774597691236
0.59 1.32179361890855 1.29282099478086 1.26247288864941 1.27305424117646 1 1.30360422067011 1.31066950728648
0.61 1.34538333942722 1.31596251220002 1.28456547359298 1.29550478254242 1 1.32727200310107 1.3346673534673
0.63 1.3700100495471 1.34018631992863 1.30785375746214 1.31911931058714 1 1.35201663059427 1.35973683315967
0.65 1.39566729807275 1.36548799018823 1.33233733822968 1.34390245704601 1 1.37783109705299 1.38586923769087
0.67 1.42234439932911 1.39186270704738 1.35803860193642 1.36986144873754 1 1.40470701486862 1.4130538485351
0.69 1.45002629224491 1.41929604027299 1.38494073108048 1.39698928181234 1 1.43262747602755 1.441272149051
0.71 1.47869343138168 1.44777628819791 1.41306513112409 1.42528694215352 1 1.46157662259902 1.47050560643273
0.73 1.50832171196441 1.47727738235161 1.44237303748349 1.45473292766218 1 1.49152634990542 1.50072482444474
0.75 1.53888243069353 1.50778213803619 1.47288954429537 1.48532422792108 1 1.52245447523234 1.53190444130451
0.77 1.57034228380348 1.53925034633293 1.50454573680736 1.51702052558778 1 1.55431976311568 1.56400261385762
0.79 1.60266340348327 1.57166247210634 1.53737919151116 1.54982006333503 1 1.58709630002511 1.59698940419032
0.81 1.63580343339324 1.60495985494519 1.57127807315287 1.58365643547414 1 1.62072638244717 1.63080780885589
0.83 1.66971564360339 1.63912681585587 1.60630825736075 1.61854017304563 1 1.65518550256568 1.66542776896413
0.85 1.7043490848486 1.67407831474561 1.64229438903955 1.65436543631923 1 1.69039327203276 1.70077199586348
0.87 1.73964878154938 1.70981432541983 1.67935887546993 1.69117806441971 1 1.72633632385326 1.73681873039938
0.89 1.7755559625907 1.74620844106455 1.71722867996146 1.72880644106449 1 1.76289966333456 1.77346042874888
0.91 1.81200832839258 1.78329841677752 1.75613465311221 1.76738301414439 1 1.80009929100309 1.81069937137429
0.93 1.8489403523513 1.82088790404885 1.79564732244027 1.80661314399122 1 1.83776259513551 1.84837828675436
0.95 1.88628361428713 1.85909386701258 1.83620968266574 1.84685418017263 1 1.87596906059769 1.88655295638024
0.97 1.92396716310994 1.8975954788602 1.87712595851783 1.88753615556966 1 1.91444411004367 1.92497850600084
0.99 1.96191790551565 1.9366665961035 1.91929294497552 1.92990500583423 1 1.95339477100983 1.96381960943002


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_1st05.txt <==
x r_keller r_p1 r_half r_kinetic r_in1 r_fag r_con
0.01 1.02456927471088 0.998515642431921 0.9984862515296 0.998389409308208 1 0.998507011059205 0.99850045089255
0.03 1.02512736828656 0.99795404062914 0.997828262790173 0.997841653254064 1 0.997941372176068 0.997931730620377
0.05 1.0262432624737 0.997437563881808 0.997275611390049 0.997325309715404 1 0.997421377348162 0.997409053267704
0.07 1.02791841280271 0.997003253105957 0.996835267744238 0.996874976954348 1 0.996984378070141 0.996970007986926
0.09 1.03015754846389 0.996625276457819 0.996433084089315 0.996466370368505 1 0.996604232455874 0.996588214411019
0.11 1.03296816451261 0.996297154649689 0.996073326067867 0.996093660576022 1 0.996274353152746 0.996257001748549
0.13 1.03636039870232 0.996007469749156 0.995733171344307 0.995748167822008 1 0.995983187956219 0.995964714509018
0.15 1.040346891285 0.99574701730384 0.995407821837261 0.995424716439889 1 0.995721432398866 0.995701971397468
0.17 1.04494262764548 0.995506815829219 0.995090500880146 0.995120620125726 1 0.995480021454134 0.995459643394024
0.19 1.05016476401302 0.995278790409874 0.994777590752904 0.994837279160325 1 0.995250815619824 0.995229541675578
0.21 1.05603243658106 0.995055723273051 0.994467236963974 0.994581779178776 1 0.995026548348093 0.995004362579469
0.23 1.06256655446379 0.994831405318764 0.994160820076385 0.994369416160973 1 0.994800975683207 0.994777835722927
0.25 1.06978957702826 0.994600693623439 0.993865076144752 0.994227029839826 1 0.994568931906611 0.994544778153368
0.27 1.07772527626076 0.994359532153195 0.99359584310634 0.994197175778919 1 0.994326349769839 0.994301114114286
0.29 1.08639848495815 0.994104930785798 0.99338397706384 0.994342865565706 1 0.994070242352153 0.994043858883427
0.31 1.09583483167664 0.993834966437747 0.993284140316652 0.99475230697114 1 0.993798714950372 0.993771138468766
0.33 1.10606046352214 0.993548933091597 0.993386944114629 0.995542698733786 1 0.99351114411347 0.993482389843552
0.35 1.11710175802572 0.993247890456101 0.99383427438198 0.996861808971584 1 0.993208796055485 0.993179030498833
0.37 1.12898502551409 0.992936088060277 0.994836341675117 0.998885933051533 1 0.99289640806731 0.992866155453188
0.39 1.14173620355565 0.99262415585535 0.996687008654298 1.00181306141555 1 0.992585716165449 0.992556313122872
0.41 1.15538054523505 0.992335647553281 0.999771495551427 1.00585081854663 1 0.992302685360476 0.992277242767071
0.43 1.16994230318122 0.992119558007074 1.0045583743263 1.01119995505876 1 0.9921013551235 0.992086703420173
0.45 1.18544441144169 0.992072720481471 1.01156713190171 1.01803566473833 1 0.992088659921734 0.992099095285449
0.47 1.20190816745629 0.992377080966787 1.0213051535627 1.02649030690369 1 0.992465845361184 0.992529967472448
0.49 1.21935291653294 0.993356684367916 1.03417506242941 1.03664166347897 1 0.99359201332118 0.993764486768801
0.51 1.23779574136282 0.995555934816921 1.05036484954644 1.04851016901635 1 0.996071839510835 0.996452309815789
0.53 1.25725115922796 0.999831906145424 1.06974653220732 1.06206651875334 1 1.00085991583961 1.00162113565086
0.55 1.2777308296477 1.00743740549331 1.09181875103467 1.07724815700835 1 1.00935640297813 1.01078220656439
0.57 1.29924327527725 1.02004945208493 1.1157278433723 1.09398037363656 1 1.02344398440565 1.02597434366529
0.59 1.32179361890855 1.03967752429481 1.14038542475554 1.11219625160357 1 1.04539274182336 1.04966736734321
0.61 1.34538333942722 1.06838343674385 1.16466937030768 1.13185027617373 1 1.07755516014033 1.08443971138384
0.63 1.3700100495471 1.10778131101536 1.18765908211754 1.15292292172246 1 1.12181183806877 1.13238440045225
0.65 1.39566729807275 1.15837605038059 1.20883173928349 1.17541691887449 1 1.17882649599198 1.1943012307577
0.67 1.42234439932911 1.21892901109123 1.22814989042001 1.19934864977919 1 1.2473141324134 1.26888925642812
0.69 1.45002629224491 1.28615290608317 1.24600723418733 1.22473904205723 1 1.32365741865964 1.35229865362697
0.71 1.47869343138168 1.35504048078756 1.26305571909231 1.25160725273647 1 1.40222005036118 1.43842418792476
0.73 1.50832171196441 1.41994299316707 1.27998672807967 1.27996822725511 1 1.47650924740853 1.5201219533583
0.75 1.53888243069353 1.47615084665312 1.29735367933689 1.30983323519703 1 1.54094182296482 1.59110968467706
0.77 1.57034228380348 1.52135795654474 1.3155023746807 1.34121163981752 1 1.59254560708054 1.64784983993798
0.79 1.60266340348327 1.55628195907467 1.33462748644159 1.37411262050796 1 1.63177535363052 1.69052706616784
0.81 1.63580343339324 1.58405038736419 1.35492578870463 1.40854636995373 1 1.66195916043677 1.72256229042652
0.83 1.66971564360339 1.60863278721221 1.37700765605089 1.44452561082981 1 1.68761638432476 1.74886610515098
0.85 1.7043490848486 1.63318189255501 1.40187112388055 1.48206700847624 1 1.71256185763056 1.77377414082205
0.87 1.73964878154938 1.65916629063263 1.43274029957754 1.52119684920067 1 1.73879550937066 1.79974451485724
0.89 1.7755559625907 1.68658508745317 1.47136571937043 1.56195134924787 1 1.7665847911629 1.82731691280597
0.91 1.81200832839258 1.71482788049554 1.5241775251104 1.60440658639188 1 1.79534324363394 1.85597824281919
0.93 1.8489403523513 1.74339991819139 1.58613983447424 1.64864075242416 1 1.82446841558186 1.88506961034889
0.95 1.88628361428713 1.77216918392097 1.65432998377283 1.69496172285858 1 1.85371428584327 1.91425805982167
0.97 1.92396716310994 1.80117974630163 1.72035557542336 1.743471572052 1 1.8830799583858 1.94348820369141
0.99 1.96191790551565 1.8305910744207 1.769752130833 1.79729345911541 1 1.91267313650601 1.97281554042344


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_1st1.txt <==
x r_keller r_p1 r_half r_kinetic r_in1 r_fag r_con
0.01 1.02456927471088 0.999511539109838 0.999510054740454 0.999478861150773 1 0.999510138289646 0.999509013251673
0.03 1.02512736828656 0.999317958196449 0.999287470779274 0.99930108961332 1 0.999315918360583 0.999314280602362
0.05 1.0262432624737 0.999148475535652 0.999113662486983 0.999140755364083 1 0.999145901700018 0.999143835445077
0.07 1.02791841280271 0.999023679869248 0.998999596667227 0.999014596920859 1 0.999020749208775 0.99901839656153
0.09 1.03015754846389 0.9989317322374 0.998905132851768 0.998912799470441 1 0.998928560364958 0.998926014129158
0.11 1.03296816451261 0.998862187758575 0.998824655451177 0.998827606872969 1 0.998858844179759 0.998856160198802
0.13 1.03636039870232 0.998806383981247 0.998752598063365 0.998752904596083 1 0.998802905355106 0.998800113120363
0.15 1.040346891285 0.998757604233394 0.998685138495488 0.998683913393679 1 0.998754005060476 0.998751116274249
0.17 1.04494262764548 0.998710989213756 0.998619174811117 0.998616943642192 1 0.998707269888191 0.998704284922386
0.19 1.05016476401302 0.998663256295066 0.99855219743802 0.998549187302364 1 0.998659408763274 0.998656321202507
0.21 1.05603243658106 0.998612328122763 0.998482223023708 0.998478537364333 1 0.998608339592497 0.998605139214145
0.23 1.06256655446379 0.998556965110172 0.998407728608984 0.998403431113847 1 0.998552820320233 0.998549494919207
0.25 1.06978957702826 0.998496461087168 0.998327570947156 0.998322716650394 1 0.998492143606294 0.998488680039911
0.27 1.07772527626076 0.998430422647385 0.998240900229608 0.998235543340818 1 0.998425915571182 0.998422300320149
0.29 1.08639848495815 0.998358625760724 0.998147079623613 0.998141277533717 1 0.998353912064156 0.998350131516547
0.31 1.09583483167664 0.998280931095282 0.998045619333101 0.998039446272245 1 0.998275993803508 0.998272034392584
0.33 1.10606046352214 0.998197238247088 0.997936131461726 0.997929715782479 1 0.99819206051947 0.998187908791601
0.35 1.11710175802572 0.998107463127681 0.997818313077849 0.997811920950466 1 0.99810202830861 0.998097670964493
0.37 1.12898502551409 0.998011527998855 0.997691973303063 0.997686181155102 1 0.998005819673093 0.998001243612595
0.39 1.14173620355565 0.997909358103921 0.997557142217412 0.997553173276965 1 0.997903360213219 0.997898552629567
0.41 1.15538054523505 0.99780088223014 0.997414346234002 0.99741469359955 1 0.997794579409861 0.997789528061101
0.43 1.16994230318122 0.997686037749717 0.997265225649225 0.997274737288607 1 0.997679416389742 0.997674110453732
0.45 1.18544441144169 0.997564786134372 0.997113834164577 0.997141465259169 1 0.997557837739125 0.997552270520889
0.47 1.20190816745629 0.997437158441458 0.996969232053081 0.997030610147278 1 0.997429890011702 0.997424067307621
0.49 1.21935291653294 0.997303386089338 0.996850388936301 0.996971066005472 1 0.997295851052525 0.997289816067478
0.51 1.23779574136282 0.997164264038864 0.996794925057416 0.997013534754967 1 0.997156650609122 0.997150555131538
0.53 1.25725115922796 0.997022115200771 0.996873701407315 0.997243029506507 1 0.997014987534857 0.997009286169913
0.55 1.2777308296477 0.99688322377015 0.997213373845983 0.997795566958743 1 0.996878148732513 0.996874103651368
0.57 1.29924327527725 0.996763638493348 0.998028139789459 0.9988783161897 1 0.996764731559249 0.996765657266285
0.59 1.32179361890855 0.996702181288372 0.999659205893886 1.00079071104173 1 0.996719710710551 0.996733875606395
0.61 1.34538333942722 0.99678766636963 1.00261529540121 1.00394175294384 1 0.996845957857011 0.996892946537803
0.63 1.3700100495471 0.997211573421372 1.00759993551364 1.00885654514667 1 0.99736522051578 0.997488977441716
0.65 1.39566729807275 0.998361070553301 1.0155032713426 1.01616410025724 1 0.99872577199399 0.999019405540911
0.67 1.42234439932911 1.00096579231082 1.02733220379506 1.02655997386819 1 1.00177216983313 1.00242121867702
0.69 1.45002629224491 1.00629681364048 1.04405912344465 1.04074223944931 1 1.00797515027975 1.00932565757138
0.71 1.47869343138168 1.0163778075266 1.06639183267478 1.05932745172434 1 1.01967505342474 1.02232745053924
0.73 1.50832171196441 1.03410316043027 1.09450479126211 1.08276241066626 1 1.04021658361237 1.04513268270452
0.75 1.53888243069353 1.06308503833318 1.12781300003971 1.11125393814419 1 1.07376851096533 1.0823560300924
0.77 1.57034228380348 1.10702760327591 1.16489206372058 1.14473847274154 1 1.12459478054631 1.13870832023003
0.79 1.60266340348327 1.16853761703743 1.20362697635671 1.18290410786765 1 1.19567293737991 1.21745976013084
0.81 1.63580343339324 1.24758391556167 1.24160026281643 1.22526183404022 1 1.28690808196759 1.3184561199552
0.83 1.66971564360339 1.34023921263618 1.27663522230427 1.27124639046051 1 1.39367883387148 1.43650766881185
0.85 1.7043490848486 1.43859976834735 1.30736290550411 1.32031791043179 1 1.50675459879211 1.56130613940361
0.87 1.73964878154938 1.53250623843712 1.3337831840191 1.37203824735484 1 1.61430529308831 1.67966945265763
0.89 1.7755559625907 1.61274775382104 1.35804526862689 1.42610933231044 1 1.70563014863448 1.77969539798087
0.91 1.81200832839258 1.67428423576991 1.38613902218663 1.48237865406789 1 1.77490048334855 1.8549246247675
0.93 1.8489403523513 1.71762765447963 1.42815384376492 1.54083103869302 1 1.82275600171773 1.90610912949728
0.95 1.88628361428713 1.74752907449813 1.50156277179673 1.60159450186702 1 1.85476656231613 1.93948971936821
0.97 1.92396716310994 1.76996104916575 1.59909605867777 1.66510215877746 1 1.87791438886221 1.96287203868419
0.99 1.96191790551565 1.78946729478056 1.69991272949539 1.73312725632163 1 1.89751940985685 1.98220888969885


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_2nd0.txt <==
x r_keller r_p1 r_half r_kinetic r_in2 r_fag r_con
0.01 1.98161036591507 1.98360883131767 1.97936170951388 1.97985355869984 2 1.98360883326766 1.98360883400944
0.03 1.98279808380159 1.98468908710006 1.98075342948029 1.98122858258855 2 1.98468908900783 1.98468908972267
0.05 1.98393213510762 1.98567633237332 1.9820167006741 1.98247684770873 2 1.98567633423694 1.9856763349197
0.07 1.98501312210272 1.98664968111048 1.98326515283278 1.98370798046431 2 1.98664968292838 1.98664968357895
0.09 1.98604180070592 1.98754962489359 1.98441040917644 1.984838707758 2 1.98754962666139 1.98754962727882
0.11 1.9870190664381 1.98842365646715 1.98552618045913 1.98593718176188 2 1.98842365818313 1.98842365876753
0.13 1.98794594070973 1.98923699586992 1.9865564533335 1.98695302054739 2 1.98923699753046 1.98923699808184
0.15 1.98882355747514 1.99001840462178 1.98754931464959 1.98792891176274 2 1.9900184062254 1.9900184067441
0.17 1.98965315028222 1.99074782175828 1.98846955703487 1.98883471297169 2 1.9907478233025 1.99074782378887
0.19 1.99043603974487 1.99144291685532 1.98934881508656 1.98969747343447 2 1.99144291833909 1.99144291879373
0.21 1.99117362146387 1.99209238932732 1.99016524598364 1.99049949529989 2 1.99209239074914 1.99209239117265
0.23 1.99186735441947 1.99270733898468 1.99093991207915 1.99125821489613 2 1.99270734034403 1.99270734073722
0.25 1.9925187498573 1.99328167436007 1.99165954156075 1.99196357284354 2 1.9932816756563 1.99328167602
0.27 1.99312936068668 1.99382259808544 1.9923383908344 1.99262708311594 2 1.99382259931858 1.99382259965379
0.29 1.99370077140798 1.99432710778571 1.99296866937629 1.99324335856597 2 1.99432710895581 1.99432710926356
0.31 1.994234588583 1.99480008481951 1.99356023752812 1.99382024801649 2 1.99480008592712 1.99480008620855
0.33 1.99473243185972 1.99524034740265 1.99410879315251 1.99435520358178 2 1.99524034844842 1.99524034870471
0.35 1.99519592555966 1.9956513820144 1.99462134072762 1.99485378708487 2 1.99565138299934 1.99565138323174
0.37 1.99562669083323 1.99603306620693 1.99509578013661 1.99531515563103 2 1.9960330671322 1.99603306734196
0.39 1.99602633838517 1.99638803398751 1.99553724322953 1.99574342387566 2 1.99638803485454 1.99638803504298
0.41 1.99639646176929 1.99671676375865 1.99594500112471 1.99613875103971 2 1.99671676456898 1.99671676473739
0.43 1.99673863124835 1.99702135307771 1.99632294012441 1.99650431547002 2 1.99702135383309 1.99702135398279
0.45 1.99705438821182 1.99730260399745 1.99667116597733 1.99684084255901 2 1.99730260469972 1.99730260483202
0.47 1.99734524014129 1.99756226073543 1.99699271921464 1.99715088474058 2 1.9975622613866 1.99756226150277
0.49 1.99761265611012 1.9978012808619 1.99728819395067 1.99743546331535 2 1.99780128146403 1.99780128156533
0.51 1.99785806280136 1.99802116081306 1.99756004000019 1.99769669352071 2 1.9980211613683 1.99802116145596
0.53 1.99808284102482 1.99822291163141 1.9978091170764 1.9979357255952 2 1.99822291214195 1.99822291221715
0.55 1.99828832271212 1.9984078426763 1.99803744743603 1.99815435280027 2 1.99840784314439 1.99840784320826
0.57 1.99847578836596 1.9985769568858 1.99824601407458 1.99835375213824 2 1.99857695731367 1.99857695736731
0.59 1.99864646493771 1.99873141159952 1.99843651663123 1.99853546596728 2 1.99873141198942 1.99873141203386
0.61 1.99880152410606 1.99887216525019 1.99860997179609 1.99870063689704 2 1.99887216560435 1.99887216564058
0.63 1.99894208092721 1.99900024371628 1.99876782464752 1.99885060102677 2 1.99900024403691 1.99900024406584
0.65 1.99906919282667 1.99911654058699 1.99891107090284 1.99898643176951 2 1.99911654087623 1.99911654089873
0.67 1.99918385890097 1.99922196263059 1.99904094558531 1.99910928768457 2 1.99922196289057 1.99922196290745
0.69 1.99928701949758 1.99931732896929 1.99915839236173 1.99922015557207 2 1.99931732920204 1.99931732921405
0.71 1.99937955604056 1.99940343468509 1.99926446522745 1.99932003519525 2 1.99940343489258 1.99940343490041
0.73 1.99946229106961 1.99948102258956 1.99936004132052 1.99940982144858 2 1.9994810227737 1.99948102277797
0.75 1.99953598846034 1.99955077984465 1.9994460116454 1.9994903669958 2 1.99955078000725 1.99955078000856
0.77 1.99960135379414 1.99961337770182 1.99952318502222 1.99956247897732 2 1.9996133778446 1.99961337784348
0.79 1.9996590348469 1.99966939518659 1.9995922983528 1.9996268683056 2 1.99966939531119 1.99966939530812
0.81 1.99970962216664 1.99971944374731 1.99965410158129 1.99968426742228 2 1.99971944385525 1.99971944385068
0.83 1.99975364971175 1.99976398808478 1.99970917681051 1.99973524313982 2 1.99976398817755 1.99976398817185
0.85 1.99979159552284 1.9998036009565 1.99975823667193 1.99978047685037 2 1.9998036010354 1.99980360102894
0.87 1.99982388240307 1.99983861631867 1.99980169533207 1.99982037745211 2 1.99983861638501 1.9998386163781
0.89 1.99985087858375 1.99986960394588 1.99984026545448 1.99985561416814 2 1.99986960400079 1.99986960399371
0.91 1.99987289835403 1.99989673250658 1.99987416169734 1.99988640544591 2 1.99989673255119 1.99989673254419
0.93 1.99989020263609 1.99992062912966 1.99990415738192 1.99991347156344 2 1.99992062916488 1.99992062915819
0.95 1.9999029994893 1.99994123042535 1.99993020703742 1.99993677638658 2 1.99994123045218 1.99994123044599
0.97 1.9999114445295 1.99995932415345 1.99995324188143 1.9999571952689 2 1.9999593241726 1.99995932416709
0.99 1.9999156412368 1.9999744908898 1.99997284878762 1.99997431951248 2 1.99997449090217 1.99997449089748


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_2nd01.txt <==
x r_keller r_p1 r_half r_kinetic r_in2 r_fag r_con
0.01 1.98161036591507 1.98357146086594 1.97908542028061 1.97963813765314 2 1.98372857275386 1.98383903695407
0.03 1.98279808380159 1.98465996815547 1.98049081752213 1.98107611105074 2 1.98481226668496 1.9849199600572
0.05 1.98393213510762 1.98565875190647 1.98176181162109 1.98235297773967 2 1.9858058574168 1.98591044771904
0.07 1.98501312210272 1.98663940665236 1.98301996188908 1.98360172470578 2 1.98678122482278 1.98688262268029
0.09 1.98604180070592 1.98755160709816 1.98417473875357 1.98475063942466 2 1.98768789222941 1.98778586741397
0.11 1.9870190664381 1.98843306270777 1.98529936378426 1.98585708653569 2 1.98856373449856 1.98865819682481
0.13 1.98794594070973 1.98925822912761 1.98634116879153 1.98688619919165 2 1.98938314373944 1.98947393928204
0.15 1.98882355747514 1.99004728478167 1.9873433019579 1.98786736600811 2 1.99016639950598 1.99025345918616
0.17 1.98965315028222 1.99078760837679 1.98827622075975 1.98878356274045 2 1.99090086190205 1.99098409342304
0.19 1.99043603974487 1.99149032446045 1.98916543795831 1.98965086990632 2 1.9915977214236 1.99167708728795
0.21 1.99117362146387 1.99214955863427 1.98999492541087 1.99046137124135 2 1.99225110689465 1.99232656700969
0.23 1.99186735441947 1.99277176729151 1.99078006074756 1.99122442791205 2 1.99286752049156 1.99293907264579
0.25 1.9925187498573 1.99335460019936 1.9915125775549 1.99193685442047 2 1.99344462458585 1.99351227373854
0.27 1.99312936068668 1.99390210749436 1.99220206447702 1.99260453210502 2 1.99398650259335 1.99405028142932
0.29 1.99370077140798 1.99441377603269 1.99284467163886 1.99322673973082 2 1.99449265668119 1.9945526088808
0.31 1.994234588583 1.99489241028574 1.99344667798887 1.99380752075807 2 1.99496591598602 1.9950221062394
0.33 1.99473243185972 1.99533844620612 1.99400672371782 1.99434742387488 2 1.99540673095135 1.99545923552341
0.35 1.99519592555966 1.99575403311739 1.99452918125278 1.99484949507539 2 1.99581726896428 1.99586618015989
0.37 1.99562669083323 1.9961400845917 1.99501407380051 1.99531491541141 2 1.99619845548845 1.99624387602304
0.39 1.99602633838517 1.99649839114514 1.99546465677314 1.99574616333743 2 1.99655209362427 1.99659413819951
0.41 1.99639646176929 1.99683009033887 1.99588169940741 1.99614470775404 2 1.99687932943852 1.99691812111701
0.43 1.99673863124835 1.99713675926218 1.99626778171675 1.99651267780586 2 1.99718174786144 1.9972174181755
0.45 1.99705438821182 1.9974196205063 1.99662405133077 1.9968516417238 2 1.9974605763979 1.99749326281226
0.47 1.99734524014129 1.99768010643564 1.99695265828198 1.99716348860244 2 1.99771725110427 1.99774709642411
0.49 1.99761265611012 1.99791944677596 1.99725491564026 1.99744978162371 2 1.99795300316922 1.99798015363432
0.51 1.99785806280136 1.99813895965563 1.99753267894899 1.99771222361414 2 1.99816915082642 1.99819375523461
0.53 1.99808284102482 1.99833983720618 1.99778730307952 1.99795231453688 2 1.9983668845698 1.99838909278084
0.55 1.99828832271212 1.99852329544669 1.9980204235711 1.99817159715668 2 1.99854741750609 1.99856737950784
0.57 1.99847578836596 1.99869046278167 1.9982333655171 1.99837147609685 2 1.99871187377269 1.99872973848972
0.59 1.99864646493771 1.99884245705191 1.99842758554761 1.99855334717518 2 1.99886136585946 1.99887728028509
0.61 1.99880152410606 1.99898032773179 1.9986043382213 1.99871850278957 2 1.9989969368751 1.99901104513453
0.63 1.99894208092721 1.99910509533038 1.99876492441343 1.99886819922932 2 1.99911960011506 1.99913204272737
0.65 1.99906919282667 1.99921772203851 1.9989105061298 1.99900360915449 2 1.99923030985196 1.99924122302014
0.67 1.99918385890097 1.99931913124466 1.99904224214843 1.99912585464918 2 1.99932998095164 1.9993394959845
0.69 1.99928701949758 1.99941019417529 1.99916119186494 1.9992359873115 2 1.99941947569672 1.99942771850293
0.71 1.99937955604056 1.99949173766905 1.9992683804164 1.9993349997397 2 1.99949961160724 1.99950670229012
0.73 1.99946229106961 1.99956454189155 1.99936476295411 1.99942382570866 2 1.99957115935977 1.99957721188423
0.75 1.99953598846034 1.99962933813589 1.99945123584334 1.99950333260419 2 1.99963484059312 1.99963996256634
0.77 1.99960135379414 1.99968681870146 1.99952865553935 1.99957434368586 2 1.99969133798256 1.9996956304379
0.79 1.9996590348469 1.99973762001557 1.99959779038853 1.99963760394618 2 1.99974127837169 1.99974483577514
0.81 1.99970962216664 1.99978235363613 1.99965941183417 1.99969383825625 2 1.99978526387175 1.99978817390852
0.83 1.99975364971175 1.99982155952324 1.99971415397609 1.99974366796209 2 1.99982382530133 1.99982616922863
0.85 1.99979159552284 1.99985578180628 1.99976272890108 1.99978773925959 2 1.99985749769041 1.99985934987961
0.87 1.99982388240307 1.99988545585905 1.99980561742334 1.99982653886468 2 1.99988670811092 1.99988813706356
0.89 1.99985087858375 1.9999110834418 1.99984351786627 1.99986066835553 2 1.99991194950575 1.99991301660514
0.91 1.99987289835403 1.99993297171406 1.99987671813737 1.99989044674926 2 1.99993352214013 1.99993428409473
0.93 1.99989020263609 1.9999516293967 1.99990597922938 1.9999164948494 2 1.99995192569429 1.99995243128888
0.95 1.9999029994893 1.99996717718266 1.99993134228892 1.99993887925679 2 1.99996727643585 1.9999675721533
0.97 1.9999114445295 1.99998023166754 1.99995372670496 1.99995837029195 2 1.99998018029373 1.9999803024066
0.99 1.9999156412368 1.99999059361286 1.99997298633251 1.99997454861143 2 1.99999043832859 1.99999042558643


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_2nd05.txt <==
x r_keller r_p1 r_half r_kinetic r_in2 r_fag r_con
0.01 1.98161036591507 1.98685123008136 1.98250068237016 1.98394711829153 2 1.98723335074918 1.98778533235556
0.03 1.98279808380159 1.9880202512089 1.98414572227478 1.98554915013878 2 1.98836333590826 1.98886847167777
0.05 1.98393213510762 1.98912511680316 1.98564277059062 1.98697638053772 2 1.98942877867823 1.98988586161836
0.07 1.98501312210272 1.99018841364071 1.98717228189414 1.98830694463989 2 1.99045268534696 1.99086121895675
0.09 1.98604180070592 1.99120201575283 1.98858147505136 1.98953379904135 2 1.99142764363702 1.99178775431195
0.11 1.9870190664381 1.99216919695331 1.98990056232145 1.9906680474418 2 1.99235760022131 1.99266999986658
0.13 1.98794594070973 1.99309002346469 1.99100983323872 1.99171308515866 2 1.99324311499849 1.99350892758763
0.15 1.98882355747514 1.99396499367106 1.99199440647817 1.99267372267071 2 1.99408483767836 1.99430542379508
0.17 1.98965315028222 1.99479365535355 1.99286649428121 1.99355386806349 2 1.99488243509731 1.99505953260282
0.19 1.99043603974487 1.99557530049055 1.99366368745017 1.99435748079802 2 1.99563562128603 1.99577176288377
0.21 1.99117362146387 1.9963083079536 1.99440051669676 1.99508838356377 2 1.99634363293216 1.99644260097273
0.23 1.99186735441947 1.99698893065723 1.9950857338702 1.99575037482066 2 1.99700377858404 1.99707075723007
0.25 1.9925187498573 1.99761040801597 1.99572321321112 1.99634721653313 2 1.99761010131088 1.99765135882446
0.27 1.99312936068668 1.99816368859081 1.9963148420222 1.99688264450473 2 1.99815371756453 1.99817590774803
0.29 1.99370077140798 1.99863985879508 1.99686156600744 1.99736036283077 2 1.99862513701292 1.99863449137465
0.31 1.994234588583 1.99903321759258 1.99736362320179 1.99778403928779 2 1.99901752063208 1.99901921185228
0.33 1.99473243185972 1.999343529694 1.99782058182109 1.99815729876355 2 1.99932927652601 1.99932711097071
0.35 1.99519592555966 1.9995765391859 1.99823143389263 1.99848371652979 2 1.9995649041245 1.99956134410141
0.37 1.99562669083323 1.99974276331436 1.99859492045161 1.99876681166844 2 1.99973399328532 1.99973040244002
0.39 1.99602633838517 1.99985529204058 1.99891006801909 1.99901004267703 2 1.99984907921975 1.99984605469088
0.41 1.99639646176929 1.99992749895173 1.99917679815693 1.9992168077777 2 1.99992329856894 1.99992098246373
0.43 1.99673863124835 1.99997131891438 1.99939641814386 1.99939045127593 2 1.99996856323508 1.99996687749556
0.45 1.99705438821182 1.99999633900271 1.99957183717656 1.99953427395445 2 1.99999454846735 1.99999334243636
0.47 1.99734524014129 2.00000961435823 1.99970744977617 1.99965154149407 2 2.00000843298777 2.00000755947734
0.49 1.99761265611012 2.00001595692303 1.99980873677702 1.99974548259339 2 2.00001514428385 2.0000144885091
0.51 1.99785806280136 2.00001843359684 1.99988170901564 1.99981926956346 2 2.00001783899529 2.00001732214995
0.53 1.99808284102482 2.00001888200978 1.99993233877702 1.99987597873405 2 2.00001841656828 2.00001798898326
0.55 1.99828832271212 2.00001834179375 1.99996609550287 1.99991853430206 2 2.00001795554841 2.00001758770043
0.57 1.99847578836596 2.00001736978287 1.99998764804146 1.99994964474586 2 2.00001703554549 2.00001671046015
0.59 1.99864646493771 2.00001624844378 2.00000074069949 1.99997174356103 2 2.00001595156891 2.00001565950815
0.61 1.99880152410606 2.00001511296308 2.00000821126375 1.99998694511901 2 2.00001484537147 2.00001458053327
0.63 1.99894208092721 2.00001402355334 2.00001210145913 1.99999702262393 2 2.00001378047116 2.0000135391099
0.65 1.99906919282667 2.00001300414944 2.00001381070672 2.00000341003841 2 2.0000127824298 2.00001256185661
0.67 1.99918385890097 2.00001206199427 2.00001425518637 2.00000722515452 2 2.00001185929512 2.00001165737492
0.69 1.99928701949758 2.00001119703648 2.00001400879312 2.00000930786377 2 2.00001101143407 2.00001082634276
0.71 1.99937955604056 2.00001040618686 2.00001341560107 2.0000102665225 2 2.00001023599914 2.00001006610948
0.73 1.99946229106961 2.00000968508926 2.00001267261917 2.00001052584626 2 2.00000952879613 2.0000093726244
0.75 1.99953598846034 2.00000902871425 2.00001188672882 2.00001037136129 2 2.00000888492191 2.00000874110319
0.77 1.99960135379414 2.0000084313797 2.00001111162307 2.00000998740381 2 2.00000829880609 2.00000816608457
0.79 1.9996590348469 2.00000788645912 2.00001037051832 2.00000948745426 2 2.00000776393261 2.00000764116247
0.81 1.99970962216664 2.0000073858844 2.00000966941196 2.00000893692987 2 2.00000727235486 2.00000715851246
0.83 1.99975364971175 2.00000691949456 2.00000900440996 2.00000836936974 2 2.00000681405984 2.00000670827052
0.85 1.99979159552284 2.00000647424329 2.00000836543943 2.00000779725649 2 2.00000637619643 2.00000627778123
0.87 1.99982388240307 2.00000603337639 2.00000773816322 2.00000721884523 2 2.00000594227927 2.00000585082689
0.89 1.99985087858375 2.00000557526221 2.00000710273146 2.00000662171633 2 2.00000549105581 2.00000540652999
0.91 1.99987289835403 2.00000507336923 2.0000064390495 2.00000598537127 2 2.00000499650927 2.00000491937984
0.93 1.99989020263609 2.00000449140833 2.00000569740845 2.00000527743958 2 2.00000442310955 2.00000435459043
0.95 1.9999029994893 2.00000379772903 2.000004874883 2.00000446733055 2 2.00000373997639 2.00000368203193
0.97 1.9999114445295 2.00000290436056 2.00000376078262 2.00000346272659 2 2.00000286115584 2.00000281772331
0.99 1.9999156412368 2.00000189597526 2.00000238796545 2.00000234897467 2 2.0000018697512 2.00000184321753


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_2nd1.txt <==
x r_keller r_p1 r_half r_kinetic r_in2 r_fag r_con
0.01 1.98161036591507 1.99156388785732 1.98810781944261 1.99008998228589 2 1.99164305723714 1.99194242039033
0.03 1.98279808380159 1.99290359343809 1.9904845301201 1.99168488539381 2 1.99294940136729 1.99318458363529
0.05 1.98393213510762 1.99416761841348 1.99232907856427 1.99309552558186 2 1.99418397927331 1.99435931331595
0.07 1.98501312210272 1.99534051107781 1.99387893465849 1.99433525561988 2 1.99533319359757 1.99545541868651
0.09 1.98604180070592 1.99640086033309 1.99504869710489 1.99541417521033 2 1.99637711226774 1.99645525727707
0.11 1.9870190664381 1.99732593957679 1.99601082653728 1.99634228661227 2 1.99729348019055 1.99733797035689
0.13 1.98794594070973 1.99809783999146 1.99683131603523 1.99712999650102 2 1.99806356270153 1.9980848272278
0.15 1.98882355747514 1.99870945643985 1.9975382317201 1.99778830949332 2 1.998678382113 1.99868549052171
0.17 1.98965315028222 1.99916736203349 1.99813829962032 1.99832891302144 2 1.99914222685573 1.99914203245432
0.19 1.99043603974487 1.9994903557046 1.99863389785346 1.99876416935883 2 1.99947186317997 1.99946882856901
0.21 1.99117362146387 1.99970473761958 1.99902963602696 1.99910698885606 2 1.99969221633605 1.99968878056389
0.23 1.99186735441947 1.99983861443396 1.99933409528534 1.9993705662623 2 1.99983074554843 1.9998279410231
0.25 1.9925187498573 1.99991731304987 1.99955929950206 1.99956799424363 2 1.99991269058159 1.99991074632796
0.27 1.99312936068668 1.99996088822464 1.99971924548917 1.99971180575574 2 1.99995833186391 1.99995711978736
0.29 1.99370077140798 1.99998361389872 1.99982823086056 1.99981352197682 2 1.99998227119243 1.99998156884386
0.31 1.994234588583 1.99999475513559 1.99989944273232 1.99988328417729 2 1.99999407633307 1.99999368653175
0.33 1.99473243185972 1.99999985265319 1.99994404667179 1.99992962627573 2 1.99999951470122 1.99999929956913
0.35 1.99519592555966 2.00000198277433 1.9999708146691 1.99995940947445 2 2.00000181044452 2.00000168635896
0.37 1.99562669083323 2.00000274084177 1.99998618942804 1.99997790463236 2 2.00000264558088 2.00000256680811
0.39 1.99602633838517 2.00000290327602 1.99999461976739 1.99998898277028 2 2.00000284306839 2.00000278655644
0.41 1.99639646176929 2.00000282597759 1.99999900677419 1.99999536403507 2 2.0000027819616 2.00000273682324
0.43 1.99673863124835 2.00000266293261 2.000001143484 1.99999887911604 2 2.00000262701371 2.00000258834182
0.45 1.99705438821182 2.00000247699097 2.00000208338672 2.00000070930818 2 2.0000024457871 2.00000241140895
0.47 1.99734524014129 2.00000229217613 2.00000241635277 2.00000158623904 2 2.0000022642597 2.00000223317975
0.49 1.99761265611012 2.00000211685593 2.0000024577406 2.00000194526388 2 2.00000209157436 2.00000206328108
0.51 1.99785806280136 2.00000195342028 2.00000236872709 2.0000020354842 2 2.00000193041959 2.00000190459628
0.53 1.99808284102482 2.00000180210791 2.00000222806378 2.00000199401658 2 2.00000178114984 2.00000175756043
0.55 1.99828832271212 2.00000166244311 2.00000207244647 2.0000018934517 2 2.00000164333789 2.00000162178384
0.57 1.99847578836596 2.00000153374859 2.00000191804987 2.00000177068824 2 2.00000151633096 2.00000149663528
0.59 1.99864646493771 2.00000141531909 2.00000177146228 2.00000164364705 2 2.00000139943966 2.00000138144082
0.61 1.99880152410606 2.00000130647642 2.00000163498745 2.00000152054141 2 2.00000129199823 2.00000127554757
0.63 1.99894208092721 2.00000120658476 2.00000150910521 2.0000014048084 2 2.0000011933817 2.00000117834196
0.65 1.99906919282667 2.00000111505356 2.00000139356647 2.00000129762947 2 2.00000110300926 2.00000108925352
0.67 1.99918385890097 2.00000103133652 2.00000128786039 2.00000119917012 2 2.00000102034351 2.00000100775433
0.69 1.99928701949758 2.00000095492957 2.00000119140464 2.00000110916642 2 2.00000094488851 2.00000093335711
0.71 1.99937955604056 2.00000088536837 2.00000110361747 2.00000102719083 2 2.00000087618733 2.00000086561287
0.73 1.99946229106961 2.00000082222522 2.00000102393986 2.00000095276533 2 2.00000081381904 2.00000080410791
0.75 1.99953598846034 2.00000076510455 2.00000095183492 2.00000088540213 2 2.0000007573942 2.00000074845938
0.77 1.99960135379414 2.00000071363471 2.00000088677319 2.00000082460815 2 2.00000070654673 2.0000006983072
0.79 1.9996590348469 2.00000066745195 2.00000082820393 2.00000076986631 2 2.00000066091793 2.00000065329817
0.81 1.99970962216664 2.00000062616791 2.00000077550834 2.00000072059524 2 2.00000062012414 2.00000061305392
0.83 1.99975364971175 2.00000058930586 2.00000072792762 2.00000067608125 2 2.00000058369333 2.00000057710789
0.85 1.99979159552284 2.00000055618081 2.00000068445727 2.00000063537059 2 2.0000005509461 2.00000054478752
0.87 1.99982388240307 2.0000005256877 2.00000064369806 2.00000059710239 2 2.00000052078579 2.00000051500657
0.89 1.99985087858375 2.0000004959504 2.00000060365168 2.00000055925257 2 2.00000049135138 2.00000048592248
0.91 1.99987289835403 2.00000046378014 2.00000056144048 2.00000051874173 2 2.00000045948321 2.00000045441007
0.93 1.99989020263609 2.00000042390009 2.000000512717 2.00000047082834 2 2.00000041996007 2.00000041531185
0.95 1.9999029994893 2.00000036791854 2.00000045197477 2.0000004081417 2 2.00000036449198 2.00000036045134
0.97 1.9999114445295 2.00000028307522 2.0000003514962 2.00000031904483 2 2.00000028049486 2.00000027743663
0.99 1.9999156412368 2.00000018152361 2.00000021984667 2.00000021488982 2 2.0000001799929 2.00000017814392


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_3rd0.txt <==
x r_keller r_p1 r_half r_kinetic r_in3 r_fag r_con
0.01 1.99957636848977 2.00156414172006 1.99742886682162 1.99508663213823 3 2.00156399712244 2.00156390645518
0.03 2.03696440315018 2.03986266616886 2.03710038547349 2.03402361883499 3 2.0398625179204 2.0398624249671
0.05 2.0743854650755 2.07828599391925 2.07699450542947 2.07318575520923 3 2.07828584294741 2.07828574828961
0.07 2.11176100976398 2.11658676685212 2.11676266769127 2.11223892292434 3 2.1165866134218 2.11658651722555
0.09 2.14901275015249 2.15480277495846 2.15650918473367 2.15128179353036 3 2.15480261985637 2.15480252261494
0.11 2.18606298995717 2.19275442729781 2.19597815044896 2.19007575558252 3 2.19275427090345 2.19275417285464
0.13 2.22283509644854 2.23043020217503 2.23520147410367 2.2286458723265 3 2.23043004517744 2.23042994675311
0.15 2.25925396501 2.26769271635905 2.27398460420093 2.26681379451357 3 2.26769255919177 2.26769246066352
0.17 2.29524647057363 2.30450450876112 2.31231668488583 2.30456265375543 3 2.30450435203596 2.30450425378714
0.19 2.33074190134783 2.3407562215983 2.35004555756767 2.34175384606789 3 2.34075606576114 2.34075596807109
0.21 2.36567237043401 2.37639886907409 2.38713719869627 2.37834862193465 3 2.37639871466739 2.37639861787596
0.23 2.39997320116861 2.41134346665203 2.42347055702333 2.41423642561009 3 2.41134331410485 2.41134321848078
0.25 2.43358328231857 2.44553851890202 2.45900150357238 2.44936947608035 3 2.44553836868884 2.44553827452937
0.27 2.46644538959858 2.47891142463116 2.49363349444009 2.48365876586923 3 2.47891127714369 2.47891118469415
0.29 2.49850647036143 2.51141385724729 2.52732101745953 2.51705578787003 3 2.51141371289066 2.51141362240482
0.31 2.52971788873221 2.54298757311653 2.559988201154 2.54948955333237 3 2.54298743223102 2.54298734392201
0.33 2.56003562890667 2.57359095212342 2.59159390606544 2.58091618078029 3 2.57359081504296 2.57359072911995
0.35 2.58942045480644 2.60317904372299 2.62208063333151 2.61128077216562 3 2.60317891072751 2.60317882736582
0.37 2.61783802477148 2.63171902824921 2.65141526960067 2.64054742259299 3 2.63171889960052 2.63171881896413
0.39 2.64525896046625 2.65917855974699 2.67955714427762 2.66867616096431 3 2.65917843565997 2.65917835788345
0.41 2.6716588696727 2.68553468378422 2.7064832731219 2.6956409855428 3 2.6855345644492 2.68553448965175
0.43 2.69701832313306 2.71076701519037 2.73216854337507 2.72141594985202 3 2.71076690075604 2.71076682903078
0.45 2.72132278608239 2.73486275782687 2.75660101819842 2.74598581619428 3 2.73486264841467 2.73486257983763
0.47 2.74456250556752 2.75781271420469 2.7797698656585 2.76933773361254 3 2.75781260989898 2.75781254452298
0.49 2.76673235508042 2.77961394044127 2.80167418733089 2.79146726033033 3 2.77961384129906 2.77961377915975
0.51 2.78783163843461 2.80026744947353 2.82231600640004 2.81237353830522 3 2.80026735551915 2.80026729663175
0.53 2.80786385517838 2.81977937267834 2.84170472313966 2.83206229575434 3 2.8197792839105 2.81977922827413
0.55 2.82683643016567 2.83815974052689 2.85985359628962 2.85054334061493 3 2.8381596569161 2.83815960451225
0.57 2.84476041019076 2.85542261668873 2.87678101690053 2.86783142478528 3 2.85542253818288 2.85542248897883
0.59 2.86165013083547 2.87158566980869 2.89250968928371 2.88394548669392 3 2.87158559633205 2.8715855502803
0.61 2.87752285687657 2.88666947872916 2.90706526061682 2.89890775440723 3 2.88666941018723 2.88666936722852
0.63 2.89239839975636 2.90069783930893 2.92047799228702 2.91274461574412 3 2.9006977755881 2.90069773565119
0.65 2.90629871573239 2.91369623613782 2.93277875005814 2.92548393200426 3 2.91369617711013 2.9136961401148
0.67 2.91924748839492 2.92569302023812 2.94400347134434 2.93715781058992 3 2.92569296576079 2.92569293161751
0.69 2.93126969927566 2.9367168512966 2.95418600295575 2.94779769727452 3 2.93671680121729 2.93671676983056
0.71 2.94239119027236 2.94679908181063 2.963366215046 2.95743976320872 3 2.94679903596589 2.94679900723326
0.73 2.95263822158459 2.9559697519072 2.97157857169177 2.96611684906017 3 2.95596971012913 2.95596968394534
0.75 2.96203702880213 2.9642617645444 2.97886542015992 2.97386775318596 3 2.96426172665683 2.96426170291144
0.77 2.9706133827125 2.97170472068537 2.98525938428675 2.980724407727 3 2.97170468651319 2.97170466509645
0.79 2.97839215530521 2.97833181266303 2.9908042911445 2.98672719227018 3 2.97833178202423 2.97833176282203
0.81 2.98539689535142 2.98417037397383 2.99552834834305 2.99190468327969 3 2.98417034669384 2.98417032959677
0.83 2.99164941683456 2.98925290510147 2.99947652401174 2.99629839552888 3 2.98925288099791 2.98925286589165
0.85 2.99716940340612 2.99360262452626 3.00266981201975 2.99993084589117 3 2.99360260343222 2.99360259021215
0.87 3.00197403194425 2.99725073242818 3.00515489011528 3.00284511040712 3 2.99725071416452 2.99725070271835
0.89 3.00607761820711 3.00021442663446 3.00694230946474 3.00505445186185 3 3.00021441104873 3.00021440128091
0.91 3.00949128750005 3.00252346553458 3.00808226302426 3.00660518362426 3 3.00252345245195 3.0025234442529
0.93 3.01222267321895 3.00418700024454 3.0085708416134 3.00749721893098 3 3.0041869895341 3.00418698282176
0.95 3.01427564609274 3.00523375908191 3.00846525763748 3.00778358735597 3 3.00523375057082 3.00523374523686
0.97 3.0156500766269 3.00566263326538 3.0077417716932 3.00744518455978 3 3.00566262685266 3.00566262283379
0.99 3.01634117047838 3.00550233572319 3.0064704887853 3.00654787436792 3 3.00550233123078 3.00550232841538


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_3rd01.txt <==
x r_keller r_p1 r_half r_kinetic r_in3 r_fag r_con
0.01 1.99957636848977 2.02566357389204 2.03112269856893 2.02273254747042 3 2.01086414872841 2.00166357975002
0.03 2.03696440315018 2.06410289521934 2.07266803131009 2.06428870961456 3 2.04900558088094 2.03958637367703
0.05 2.0743854650755 2.10252751752267 2.11384517404223 2.10500770562285 3 2.08721957739864 2.07763665748498
0.07 2.11176100976398 2.14080552459641 2.15480473424323 2.14549110068927 3 2.12531525258517 2.11558675864386
0.09 2.14901275015249 2.17889235674987 2.19540490577471 2.18557731865073 3 2.16329125666873 2.1534626800345
0.11 2.18606298995717 2.21668569516742 2.23561386273671 2.22528583686285 3 2.20101293741085 2.1911096582649
0.13 2.22283509644854 2.25412396051269 2.2753213642261 2.26452141231723 3 2.23844127720846 2.22850306459089
0.15 2.25925396501 2.29112108970861 2.31446168337475 2.30322368991236 3 2.27547192743108 2.26552723062879
0.17 2.29524647057363 2.32761056220965 2.35293288025373 2.34131010131229 3 2.31204956435369 2.3021340617059
0.19 2.33074190134783 2.36351710061408 2.39066756977731 2.37870733790255 3 2.34808794819873 2.33823057018703
0.21 2.36567237043401 2.39877571039045 2.42757314776209 2.41533954957396 3 2.38352694251733 2.37375983272161
0.23 2.39997320116861 2.43332007812643 2.46358827876367 2.45113637062331 3 2.41829302298997 2.4086439032995
0.25 2.43358328231857 2.4670904073305 2.49863269143145 2.48602998186453 3 2.45232766146754 2.44282517117792
0.27 2.46644538959858 2.5000291245288 2.53265383927557 2.51995830972081 3 2.48556795204351 2.47623745478414
0.29 2.49850647036143 2.53208384120173 2.56558572330258 2.55286359185665 3 2.5179607159131 2.50882715605172
0.31 2.52971788873221 2.56320609297037 2.59738620880767 2.58469448480333 3 2.54945307851352 2.54053866739428
0.33 2.56003562890667 2.59335226561278 2.62800447993506 2.61540483601107 3 2.57999945597528 2.57132520112485
0.35 2.58942045480644 2.62248347411048 2.65740990487896 2.64495532514563 3 2.60955701395159 2.60114144180546
0.37 2.61783802477148 2.6505656813081 2.6855670044162 2.67331232120966 3 2.63808909528142 2.62994907804594
0.39 2.64525896046625 2.67756991358245 2.71245721325999 2.70044911737638 3 2.66556304230806 2.65771310141169
0.41 2.6716588696727 2.70347207512834 2.73805995369038 2.72634489524399 3 2.6919518273575 2.68440459585271
0.43 2.69701832313306 2.72825318581561 2.76236872842389 2.75098557113006 3 2.71723299639008 2.70999885545292
0.45 2.72132278608239 2.75189907602284 2.7853769318482 2.77436285960568 3 2.74138936778099 2.73447672681666
0.47 2.74456250556752 2.77440054765001 2.80708958661495 2.79647478423201 3 2.76440849519323 2.75782362537715
0.49 2.76673235508042 2.79575299840844 2.82751270360967 2.8173248003267 3 2.78628285233508 2.78003008174132
0.51 2.78783163843461 2.81595650334343 2.84666178683588 2.83692205368187 3 2.80700953853691 2.80109120638836
0.53 2.80786385517838 2.83501535656998 2.86455374937367 2.8552805039104 3 2.82659013822189 2.82100675599707
0.55 2.82683643016567 2.85293812159351 2.88121314118259 2.8724190397567 3 2.84503056704906 2.8397808486628
0.57 2.84476041019076 2.86973704026779 2.89666577975192 2.88836052503731 3 2.86234066675981 2.85742168140961
0.59 2.86165013083547 2.88542814364036 2.91094354734194 2.90313191336002 3 2.87853419869156 2.8739414483283
0.61 2.87752285687657 2.90003043230717 2.92407896489721 2.91676309894915 3 2.89362814263813 2.88935571921081
0.63 2.89239839975636 2.91356620138048 2.93610939189453 2.92928723718161 3 2.90764293882964 2.90368362761933
0.65 2.90629871573239 2.92605981859998 2.94707172451984 2.94073919668662 3 2.92060136123242 2.91694680977095
0.67 2.91924748839492 2.93753852523555 2.95700695506723 2.95115641621851 3 2.93252922818643 2.92917005507625
0.69 2.93126969927566 2.94803049543322 2.96595395608832 2.96057658093974 3 2.94345357660549 2.94037956044809
0.71 2.94239119027236 2.95756656980995 2.97395568828637 2.96903958570889 3 2.95340424817413 2.95060441636404
0.73 2.95263822158459 2.96617701849501 2.98105054760635 2.9765837227788 3 2.96241084994838 2.95987370496346
0.75 2.96203702880213 2.973895013906 2.98728217422557 2.98324977896813 3 2.97050593890015 2.96821948712298
0.77 2.9706133827125 2.98075105146137 2.99268592806838 2.98907438383899 3 2.97771983916578 2.97567189407745
0.79 2.97839215530521 2.98677958977542 2.99730545402726 2.99409813825153 3 2.98408669070364 2.98226477004613
0.81 2.98539689535142 2.99200925353296 3.001170248535 2.99835356213534 3 2.98963547926068 2.98802727170959
0.83 2.99164941683456 2.9964751643183 3.00432419781847 3.00188081237522 3 2.99440114401977 2.99299413700589
0.85 2.99716940340612 3.000201599337 3.00678752145796 3.00470535783229 3 2.99840896353379 2.99719125593114
0.87 3.00197403194425 3.00322444230874 3.0086057993605 3.00686805288982 3 3.00169448411192 3.0006538724729
0.89 3.00607761820711 3.00556046692257 3.00978551661469 3.00838316419799 3 3.00427638350416 3.00340189667031
0.91 3.00949128750005 3.0072476046596 3.01037648924633 3.00929594771903 3 3.00619156265353 3.0054714623994
0.93 3.01222267321895 3.00829076649153 3.01036587490326 3.00960249334639 3 3.00744832793682 3.00687312898027
0.95 3.01427564609274 3.00873312459747 3.00980851364309 3.00936155666802 3 3.00808710812028 3.00764540361629
0.97 3.0156500766269 3.00856130232457 3.00866904995725 3.00853699995195 3 3.00810066778031 3.00778517233485
0.99 3.01634117047838 3.00782992089165 3.00699006324139 3.00722643262751 3 3.00753719983691 3.0073362201943


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_3rd05.txt <==
x r_keller r_p1 r_half r_kinetic r_in3 r_fag r_con
0.01 1.99957636848977 2.13320161031137 2.17948442437742 2.15652325038383 3 2.05703032226818 2.00103438238723
0.03 2.03696440315018 2.16330267452137 2.2302283487018 2.21170773417879 3 2.08635151290842 2.02942715372276
0.05 2.0743854650755 2.19331629335273 2.29987440910223 2.26244994200594 3 2.11576550342678 2.05803708649018
0.07 2.11176100976398 2.22329281347186 2.37207332095135 2.31143642956261 3 2.14527870458974 2.08682568188904
0.09 2.14901275015249 2.25330360649648 2.43923788441548 2.35879043735217 3 2.17492076305507 2.11576849739228
0.11 2.18606298995717 2.28318642602477 2.49699656836417 2.40470952869195 3 2.20441399260424 2.14449943203359
0.13 2.22283509644854 2.31239778399873 2.54049380673832 2.44921011433799 3 2.23310423149052 2.17230655458861
0.15 2.25925396501 2.34025752861329 2.57581048631709 2.49229365803785 3 2.26033971104661 2.19861806022387
0.17 2.29524647057363 2.36674303999485 2.60490733010804 2.53392830776589 3 2.28638946915305 2.22399761127053
0.19 2.33074190134783 2.3934210753367 2.63098017496687 2.57407265549761 3 2.3133993747242 2.25109032683165
0.21 2.36567237043401 2.42368017793733 2.65508372550676 2.61267867410299 3 2.34548532890281 2.28458581567166
0.23 2.39997320116861 2.46178371813969 2.67781711961498 2.64969734857 3 2.38752392033469 2.32980113803785
0.25 2.43358328231857 2.51106411053938 2.69937374647341 2.68508101825203 3 2.44308599259392 2.3904276240966
0.27 2.46644538959858 2.57222298748875 2.71994428510801 2.71878553586363 3 2.51260624127638 2.46662432778208
0.29 2.49850647036143 2.64267697104191 2.73988217970412 2.75077217288315 3 2.59278810612052 2.55449082585641
0.31 2.52971788873221 2.71724947348218 2.75975794145222 2.78100992605979 3 2.6775052676333 2.64714179937854
0.33 2.56003562890667 2.78977666898297 2.78028195294843 2.80947773361477 3 2.75966646711062 2.73677049527529
0.35 2.58942045480644 2.85482972456832 2.80211526025053 2.83616529363927 3 2.8331432093125 2.81672584709261
0.37 2.61783802477148 2.90887966417458 2.82564029062465 2.86107081015261 3 2.89403029484877 2.88283575157547
0.39 2.64525896046625 2.95063987003409 2.85078402779758 2.8841948974872 3 2.94097479414699 2.93371710944436
0.41 2.6716588696727 2.98071898097605 2.87696889222985 2.90553185845884 3 2.97474506883139 2.97027591983003
0.43 2.69701832313306 3.00092046712258 2.90321300856998 2.92506166098817 3 2.99742452874757 2.99481889777913
0.45 2.72132278608239 3.01351907297441 2.92834215374218 2.94274685390486 3 3.01159687960823 3.01016999557842
0.47 2.74456250556752 3.02071812596524 2.95123835553148 2.95853758771687 3 3.01974381993835 3.01902434974985
0.49 2.76673235508042 3.024348733463 2.97104792147087 2.97238510480907 3 3.02391664256175 3.02360049421527
0.51 2.78783163843461 3.02577429536932 2.98729859438712 2.98426075892179 3 3.02563665215499 3.02553883546139
0.53 2.80786385517838 3.02592489771207 2.99991412472911 2.99417531469144 3 3.02593845308117 3.02595238154595
0.55 2.82683643016567 3.02538979517143 3.00914716603133 3.00219294490445 3 3.02547587890147 3.02554319376516
0.57 2.84476041019076 3.02451885099433 3.0154680393948 3.00843601090804 3 3.02463633343621 3.02472660709661
0.59 2.86165013083547 3.02350797468035 3.01944695041912 3.01307955765134 3 3.02363637810976 3.02373449995517
0.61 2.87752285687657 3.02246104676867 3.02165637504004 3.01633730666503 3 3.02259069444171 3.02268954290678
0.63 2.89239839975636 3.02143025699043 3.02260598871221 3.01844282426991 3 3.02155686301392 3.02165329459517
0.65 2.90629871573239 3.0204402253956 3.02271038883825 3.01963006260396 3 3.02056207999935 3.02065484839705
0.67 2.91924748839492 3.01950137418267 3.02228257671066 3.02011677261479 3 3.01961794949943 3.01970667741867
0.69 2.93126969927566 3.0186167919897 3.02154369502529 3.02009288428446 3 3.01872808123837 3.01881277406931
0.71 2.94239119027236 3.01778542575351 3.02064038570856 3.01971442594675 3 3.01789164115938 3.01797246503536
0.73 2.95263822158459 3.01700331879236 3.01966357267499 3.01910235045402 3 3.01710475574402 3.01718193781587
0.75 2.96203702880213 3.01626387723588 3.01866512019026 3.01834495171257 3 3.01636085062146 3.01643463224142
0.77 2.9706133827125 3.0155577176487 3.01767092389749 3.01750237578748 3 3.01565052620087 3.01572113650702
0.79 2.97839215530521 3.01487241680742 3.0166903301554 3.01661191472719 3 3.01496131524071 3.01502895024994
0.81 2.98539689535142 3.01419234686724 3.01572244190587 3.01569313048012 3 3.01427751664434 3.01434231706774
0.83 2.99164941683456 3.01349870190007 3.01476008702379 3.0147522669579 3 3.01358021662733 3.01364224140799
0.85 2.99716940340612 3.01276966676765 3.01379179856108 3.01378567334852 3 3.01284745042651 3.01290664462162
0.87 3.00197403194425 3.0119808864479 3.01280371743636 3.01278241553828 3 3.01205466529852 3.01211082291757
0.89 3.00607761820711 3.01110534968942 3.01177404150263 3.01172555212428 3 3.0111745944668 3.0112273136917
0.91 3.00949128750005 3.01011547219708 3.01068766878562 3.01059455044481 3 3.01017934788718 3.01022799190156
0.93 3.01222267321895 3.00897721552371 3.00947614967789 3.00936076844963 3 3.00903447759529 3.00907809435965
0.95 3.01427564609274 3.00767147407084 3.00815206819965 3.00800548487534 3 3.00772054853421 3.00775793141307
0.97 3.0156500766269 3.00612172697032 3.00649465980552 3.00645593730615 3 3.00616009895701 3.00618931702254
0.99 3.01634117047838 3.00443938933742 3.00452549252476 3.00481547966125 3 3.00446549433298 3.00448534429293


==> Photos_tikz/numerical_tests/Data/tripod_net/edge_3rd1.txt <==
x r_keller r_p1 r_half r_kinetic r_in3 r_fag r_con
0.01 1.99957636848977 2.18537866196505 2.26385268816259 2.23588647619502 3 2.08146759495076 1.99978576586316
0.03 2.03696440315018 2.20604781114653 2.36861432158581 2.30628182206471 3 2.10090991165762 2.01797869383394
0.05 2.0743854650755 2.2298215261521 2.47239260519143 2.3727868164757 3 2.1241402736061 2.04050254590252
0.07 2.11176100976398 2.26140847961605 2.55104655079736 2.43701007821646 3 2.15670482699025 2.07358336527985
0.09 2.14901275015249 2.30700664161944 2.59765822231022 2.49923988198496 3 2.20588729712592 2.12538968415828
0.11 2.18606298995717 2.37153835095395 2.62974692579788 2.55945756670342 3 2.27749905683764 2.20246194557302
0.13 2.22283509644854 2.45550311292314 2.65766900658865 2.61749996237292 3 2.37220124157571 2.30560375642452
0.15 2.25925396501 2.55361125192104 2.68749207567468 2.67307012037209 3 2.48389429858275 2.42807121761013
0.17 2.29524647057363 2.6562318493144 2.72137201603076 2.72573658196017 3 2.60138624629735 2.5574167010965
0.19 2.33074190134783 2.75276171238091 2.75927061318849 2.77494781822257 3 2.71230772631861 2.6798441925911
0.21 2.36567237043401 2.83497044890645 2.79976241929516 2.82007929939528 3 2.80701235367647 2.78455906871095
0.23 2.39997320116861 2.89879093633068 2.84061495005295 2.86051620846267 3 2.88067675077197 2.86612007443887
0.25 2.43358328231857 2.94422605507445 2.87937270596 2.89575736951925 3 2.93321016189024 2.9243532275907
0.27 2.46644538959858 2.9740269731527 2.91391214771214 2.9255134764456 3 2.9677303603734 2.96266566464539
0.29 2.49850647036143 2.99208085975696 2.94283319170526 2.94977131642393 3 2.98869475625622 2.98597014993902
0.31 2.52971788873221 3.00216940066767 2.96560289896008 2.96880602101378 3 3.00045694268981 2.99907856230322
0.33 2.56003562890667 3.00731812558165 2.98246488846953 2.9831402485336 3 3.00650690879098 3.00585371412163
0.35 2.58942045480644 3.00963980199951 2.99420113774235 2.99346487408869 3 3.0092846595542 3.00899855439841
0.37 2.61783802477148 3.01046005366626 3.00185317693834 3.00054424142008 3 3.01032234721006 3.01021129976827
0.39 2.64525896046625 3.01053909442525 3.00648577694077 3.00512856899124 3 3.01049911518969 3.01046676852778
0.41 2.6716588696727 3.01027995566372 3.00903336260297 3.00788898123006 3 3.01028123879936 3.01028213211222
0.43 2.69701832313306 3.00988178613182 3.0102307677517 3.00938106242476 3 3.00989919191688 3.00991308069087
0.45 2.72132278608239 3.00943686487813 3.01060729308448 3.01003461033474 3 3.00945979944447 3.00947815100457
0.47 2.74456250556752 3.00898546667814 3.01051674030474 3.01016243972783 3 3.00900970133004 3.009029108968
0.49 2.76673235508042 3.00854418430904 3.01018045067656 3.00997980920659 3 3.0085681266039 3.00858730695449
0.51 2.78783163843461 3.00811945247613 3.00972876432001 3.00962727563642 3 3.00814254737777 3.00816105276109
0.53 2.80786385517838 3.00771357715171 3.00923416925482 3.00919214100841 3 3.00773565902279 3.00775335548598
0.55 2.82683643016567 3.0073272633851 3.0087347605572 3.00872604058232 3 3.00734830670785 3.00736517321112
0.57 2.84476041019076 3.00696061824992 3.00824937364254 3.00825802537433 3 3.0069806462658 3.00699670107697
0.59 2.86165013083547 3.00661353015384 3.00778663161859 3.00780356214432 3 3.00663258283245 3.0066478577184
0.61 2.87752285687657 3.00628580716544 3.00735001087232 3.00737032753978 3 3.00630393039722 3.00631846191503
0.63 2.89239839975636 3.00597722677424 3.00694051548881 3.0069617254692 3 3.00599446881926 3.00600829545407
0.65 2.90629871573239 3.00568755413358 3.00655801278484 3.00657890911217 3 3.00570396445285 3.00571712567549
0.67 2.91924748839492 3.00541654834475 3.00620186042123 3.00622188091209 3 3.00543217718872 3.00544471312341
0.69 2.93126969927566 3.00516396151416 3.00587117246291 3.00589005117499 3 3.00517885974496 3.00519081102538
0.71 2.94239119027236 3.00492952791848 3.00556490074469 3.00558248748927 3 3.00494374689274 3.00495515456686
0.73 2.95263822158459 3.00471293393964 3.00528181280347 3.00529798548636 3 3.00472652537109 3.00473743078958
0.75 2.96203702880213 3.00451375020712 3.00502039906962 3.0050350276811 3 3.00452676592106 3.00453721053887
0.77 2.9706133827125 3.00433129426733 3.00477872084433 3.00479166025017 3 3.00434378569318 3.00435381065993
0.79 2.97839215530521 3.00416437642647 3.00455420595794 3.00456529832293 3 3.00417639354474 3.00418603885643
0.81 2.98539689535142 3.00401086923929 3.00434340473023 3.00435246194884 3 3.00402245849362 3.0040317613117
0.83 2.99164941683456 3.0038670448683 3.00414173001943 3.00414844271687 3 3.00387824526558 3.00388723677917
0.85 2.99716940340612 3.00372666107918 3.00394321487533 3.00394690159426 3 3.00373749736335 3.00374619730035
0.87 3.00197403194425 3.00357985808173 3.00374031561402 3.00373939901809 3 3.00359032956433 3.00359873721498
0.89 3.00607761820711 3.00341204555269 3.0035237152354 3.0035148558544 3 3.00342210905557 3.00343018957389
0.91 3.00949128750005 3.00320306664088 3.00328194371793 3.00325893554606 3 3.00321261221109 3.00322027712819
0.93 3.01222267321895 3.00292694816469 3.00299831584659 3.00295331933996 3 3.00293576684131 3.00294284822865
0.95 3.01427564609274 3.00255242059245 3.00265601451191 3.00257480913765 3 3.00256016445393 3.00256638294249
0.97 3.0156500766269 3.0020441319385 3.00213492461486 3.0020941134524 3 3.00205026765361 3.00205519531685
0.99 3.01634117047838 3.00146385687225 3.00146797843458 3.00156141302928 3 3.00146806866936 3.00147145215208

